From Griefing to Stability in Blockchain Mining Economies

We study a game-theoretic model of blockchain mining economies and show that griefing, a practice according to which participants harm other participants at some lesser cost to themselves, is a prevalent threat at its Nash equilibria. The proof relies on a generalization of evolutionary stability to non-homogeneous populations via griefing factors (ratios that measure network losses relative to deviator's own losses) which leads to a formal theoretical argument for the dissipation of resources, consolidation of power and high entry barriers that are currently observed in practice. A critical assumption in this type of analysis is that miners' decisions have significant influence in aggregate network outcomes (such as network hashrate). However, as networks grow larger, the miner's interaction more closely resembles a distributed production economy or Fisher market and its stability properties change. In this case, we derive a proportional response (PR) update protocol which converges to market equilibria at which griefing is irrelevant. Convergence holds for a wide range of miners risk profiles and various degrees of resource mobility between blockchains with different mining technologies. Our empirical findings in a case study with four mineable cryptocurrencies suggest that risk diversification, restricted mobility of resources (as enforced by different mining technologies) and network growth, all are contributing factors to the stability of the inherently volatile blockchain ecosystem.

==> coins_hashrates.csv <==
Date,BTC_H,BCH_H,ETH_H,LTC_H
2018-01-01,14059999,1764186,159,102
2018-01-02,14403625,1978967,159,104
2018-01-03,14859847,1775295,158,108
2018-01-04,14937849,1802529,162,117
2018-01-05,15259817,1561635,166,105
2018-01-06,15026109,1731468,163,104
2018-01-07,15374680,1752487,169,98
2018-01-08,15428139,1483922,168,102
2018-01-09,15565278,1731423,170,98
2018-01-10,15469281,2015886,174,101
2018-01-11,15592706,2163010,179,106
2018-01-12,15935554,1920857,180,95
2018-01-13,16415540,2312836,181,100
2018-01-14,16468932,2445466,185,110
2018-01-15,16699532,2012587,181,98
2018-01-16,16796173,2140968,187,108
2018-01-17,17062630,1899405,191,107
2018-01-18,17428227,2100030,189,104
2018-01-19,17518474,2064634,188,107
2018-01-20,17687863,1956226,196,105
2018-01-21,18146671,2129044,192,103
2018-01-22,18652943,2098816,197,107
2018-01-23,18921900,2452813,196,105
2018-01-24,19206677,1971395,201,109
2018-01-25,19349066,2524720,203,106
2018-01-26,19532771,2329640,203,121
2018-01-27,19787587,2374965,202,118
2018-01-28,19873701,2423153,204,106
2018-01-29,19835912,2400735,213,123
2018-01-30,19929686,2917105,210,123
2018-01-31,20216478,2021618,215,108
2018-02-01,19594807,2815572,221,127
2018-02-02,19631779,2139684,224,115
2018-02-03,19872092,2245717,223,128
2018-02-04,19890578,2471558,223,125
2018-02-05,20260291,2096162,229,128
2018-02-06,20944261,2433215,226,140
2018-02-07,21327603,2440422,232,123
2018-02-08,22043211,3020802,229,142
2018-02-09,21759791,2597347,232,135
2018-02-10,21410144,3260049,234,124
2018-02-11,21408668,2971260,236,134
2018-02-12,21200794,3217901,241,134
2018-02-13,21169737,2664709,242,139
2018-02-14,21047251,2999359,236,134
2018-02-15,21822998,3117127,238,138
2018-02-16,21822998,3145397,243,137
2018-02-17,22272115,2742758,243,144
2018-02-18,22394601,2870183,243,143
2018-02-19,22619160,3370409,242,135
2018-02-20,22537502,2668686,239,142
2018-02-21,22200854,2700454,241,143
2018-02-22,22155981,2451338,243,145
2018-02-23,22663863,2564193,245,148
2018-02-24,22619613,2911615,244,138
2018-02-25,22674608,2553588,250,139
2018-02-26,23019494,2664770,247,144
2018-02-27,22723675,2331219,243,144
2018-02-28,23129455,2614630,252,144
2018-03-01,22830459,2686521,253,143
2018-03-02,23172168,2547270,255,150
2018-03-03,23343023,2359277,260,150
2018-03-04,24090512,2357510,253,143
2018-03-05,23599305,2594391,254,158
2018-03-06,24069842,2629937,255,157
2018-03-07,24298177,2607572,263,161
2018-03-08,24656663,2632978,262,157
2018-03-09,24918422,2737257,256,149
2018-03-10,24998502,2707515,259,162
2018-03-11,24425810,2802897,257,158
2018-03-12,24840322,2582745,259,160
2018-03-13,25120739,2696414,259,173
2018-03-14,25167476,2571301,256,153
2018-03-15,24863690,2590181,259,158
2018-03-16,24443064,2657165,268,177
2018-03-17,24676745,2899542,266,164
2018-03-18,24887058,2832873,264,161
2018-03-19,25024693,2817657,265,167
2018-03-20,25073739,2701094,267,158
2018-03-21,24504394,2864415,263,167
2018-03-22,24876931,2708344,263,175
2018-03-23,25028166,2863466,264,176
2018-03-24,24653093,2688532,262,176
2018-03-25,25007146,2675730,263,190
2018-03-26,24613719,2741365,270,181
2018-03-27,24490774,2981151,264,186
2018-03-28,25105502,2368964,264,183
2018-03-29,24687487,2558074,259,190
2018-03-30,24908789,2451590,262,191
2018-03-31,25621874,2463881,259,198
2018-04-01,24933378,2585452,259,202
2018-04-02,25653102,2223427,259,194
2018-04-03,25854386,2393394,253,194
2018-04-04,26181029,2390920,256,202
2018-04-05,26526747,2330804,257,210
2018-04-06,26678853,2390322,264,207
2018-04-07,26136262,2452675,259,196
2018-04-08,27476916,2336904,257,211
2018-04-09,27451982,2464790,249,202
2018-04-10,27227579,2368014,255,212
2018-04-11,27252513,2571718,253,181
2018-04-12,27601584,2092699,252,221
2018-04-13,27551717,2550922,254,209
2018-04-14,28224926,2655774,255,208
2018-04-15,27472139,2695806,255,222
2018-04-16,27901976,2570571,256,203
2018-04-17,28081059,2555752,255,210
2018-04-18,28408830,2946469,249,222
2018-04-19,28756873,3213567,256,227
2018-04-20,29770217,3490353,250,215
2018-04-21,29391435,3638992,259,236
2018-04-22,29991260,3600715,256,249
2018-04-23,29909466,4082369,260,231
2018-04-24,30236643,4009190,255,258
2018-04-25,30154849,3920214,257,217
2018-04-26,29146052,3953523,267,240
2018-04-27,28137255,4187965,257,244
2018-04-28,28457858,4263413,254,256
2018-04-29,27778760,4081567,265,247
2018-04-30,27929273,4198411,264,270
2018-05-01,28184952,4066552,256,269
2018-05-02,28362730,4360798,261,243
2018-05-03,29007915,4120636,263,258
2018-05-04,29476521,4314872,266,268
2018-05-05,29362271,5003768,270,287
2018-05-06,30304834,4760321,270,283
2018-05-07,29705021,4928475,276,274
2018-05-08,29562209,4563911,273,283
2018-05-09,29019521,4866411,270,286
2018-05-10,29590771,4663887,270,290
2018-05-11,29676459,4688682,273,301
2018-05-12,29472138,4676429,278,286
2018-05-13,29729129,4762347,278,311
2018-05-14,30171351,4696716,273,291
2018-05-15,29771418,4424076,269,295
2018-05-16,30097660,4560257,269,319
2018-05-17,30795200,3975740,272,306
2018-05-18,30281017,4206801,270,310
2018-05-19,30898997,4154496,272,283
2018-05-20,30575293,4390914,275,325
2018-05-21,30457583,4409943,278,305
2018-05-22,31193273,3841141,275,322
2018-05-23,31340411,3955043,274,330
2018-05-24,30840142,4077451,264,326
2018-05-25,31329446,4017335,266,312
2018-05-26,32357235,4216278,270,298
2018-05-27,32780259,3981663,264,320
2018-05-28,33558730,3969379,269,312
2018-05-29,33709958,3938569,268,310
2018-05-30,33517794,3919079,265,278
2018-05-31,34072425,3890074,272,302
2018-06-01,34898238,3945304,261,290
2018-06-02,34592382,4427746,268,284
2018-06-03,34286525,4509548,266,294
2018-06-04,34255939,4482360,267,289
2018-06-05,35081752,4887295,266,322
2018-06-06,36970440,4745472,265,319
2018-06-07,36806214,4898437,267,322
2018-06-08,36623986,5186574,268,315
2018-06-09,36634273,4901760,280,316
2018-06-10,37002587,4457356,269,305
2018-06-11,36473078,4972657,274,300
2018-06-12,35787978,4901662,277,334
2018-06-13,34735390,4685060,270,308
2018-06-14,34595045,4541677,269,303
2018-06-15,34945908,4553208,269,292
2018-06-16,35226598,4509649,271,310
2018-06-17,36033581,4546116,269,321
2018-06-18,37086169,4662148,279,299
2018-06-19,37928239,4962283,282,296
2018-06-20,38429675,4557694,279,298
2018-06-21,39001283,4504674,282,313
2018-06-22,39762894,4122425,284,290
2018-06-23,39839409,4588925,280,294
2018-06-24,39784321,4651968,281,302
2018-06-25,40441645,4178448,282,304
2018-06-26,40348557,4479756,280,279
2018-06-27,40024038,5054278,288,268
2018-06-28,38798076,4347640,279,278
2018-06-29,38329326,4004596,277,297
2018-06-30,38329326,4291129,287,302
2018-07-01,37644230,5204320,276,273
2018-07-02,36778846,4710289,281,253
2018-07-03,36488476,4660821,285,263
2018-07-04,35642491,4497071,282,260
2018-07-05,36383569,5031044,292,261
2018-07-06,35940839,4854760,287,274
2018-07-07,36590525,5135242,290,273
2018-07-08,37448429,4701048,285,276
2018-07-09,38166166,4968868,292,291
2018-07-10,37975716,5076297,285,248
2018-07-11,39232685,4692788,277,266
2018-07-12,39270775,5080880,280,270
2018-07-13,39423135,5443190,277,272
2018-07-14,38775605,5423803,278,274
2018-07-15,37899536,4571602,280,279
2018-07-16,36947286,5315078,280,297
2018-07-17,36337846,4291639,286,291
2018-07-18,36509848,4514923,284,283
2018-07-19,37766752,4210781,280,275
2018-07-20,38684788,4759828,276,274
2018-07-21,38901449,4306856,265,262
2018-07-22,38873815,3837774,277,263
2018-07-23,40501108,3586253,287,302
2018-07-24,42035153,3957379,282,297
2018-07-25,42035153,4014527,289,294
2018-07-26,42145481,3755870,287,308
2018-07-27,41924824,3455347,286,268
2018-07-28,42402914,3943388,288,294
2018-07-29,42697124,4171174,289,307
2018-07-30,43186317,4589075,289,253
2018-07-31,42742938,4048280,290,265
2018-08-01,43106239,4101834,287,235
2018-08-02,42934319,3853660,292,291
2018-08-03,43330461,4100741,285,254
2018-08-04,44202298,4564856,292,259
2018-08-05,46305708,4235185,293,268
2018-08-06,45883210,4535660,293,267
2018-08-07,45756461,3866215,291,285
2018-08-08,45925460,3936908,294,269
2018-08-09,46221208,4046654,295,290
2018-08-10,46052209,4089557,292,259
2018-08-11,46474707,4157676,293,249
2018-08-12,46521092,3944639,285,246
2018-08-13,46794031,4432094,285,261
2018-08-14,48065344,3481998,286,249
2018-08-15,47856434,3848245,283,250
2018-08-16,48528363,3907992,279,241
2018-08-17,49402169,4018083,284,227
2018-08-18,48862992,4261423,280,265
2018-08-19,48640417,4048321,282,242
2018-08-20,48186682,3726526,283,258
2018-08-21,48186682,4097796,286,251
2018-08-22,48731164,4046504,289,253
2018-08-23,48685790,3783163,279,250
2018-08-24,48277429,3833214,282,250
2018-08-25,48125170,3762380,283,267
2018-08-26,47314784,3558875,288,239
2018-08-27,49000382,3971726,285,246
2018-08-28,51032390,3810505,282,239
2018-08-29,51626403,3701735,278,263
2018-08-30,51007110,3695075,279,247
2018-08-31,51603523,3719176,280,249
2018-09-01,52263848,4315907,277,261
2018-09-02,53028219,4068800,274,234
2018-09-03,51642797,4103042,274,258
2018-09-04,49684097,3809454,276,247
2018-09-05,48394221,5057617,277,269
2018-09-06,48059809,3233889,276,240
2018-09-07,47868716,4514089,272,237
2018-09-08,47988724,3764272,271,259
2018-09-09,48251967,3930113,257,242
2018-09-10,49497628,3856377,260,254
2018-09-11,49347584,3641717,255,257
2018-09-12,50356537,3968861,252,240
2018-09-13,52424710,3720897,246,255
2018-09-14,52636033,3323185,253,262
2018-09-15,51690936,3520471,254,252
2018-09-16,51192470,3692823,253,241
2018-09-17,49996152,3172710,254,244
2018-09-18,49996152,3487920,253,269
2018-09-19,50045998,3513127,257,219
2018-09-20,49447839,3664145,256,260
2018-09-21,49760185,3735838,255,262
2018-09-22,50494795,3630320,262,268
2018-09-23,51389369,3840700,260,266
2018-09-24,52079819,3474187,261,248
2018-09-25,52868066,3329100,259,261
2018-09-26,54374065,3936955,266,237
2018-09-27,53658386,4236782,265,257
2018-09-28,53232311,4020486,264,280
2018-09-29,53740253,4178951,259,240
2018-09-30,53587870,3952132,263,270
2018-10-01,54248195,3959968,259,263
2018-10-02,54756137,4031064,259,251
2018-10-03,53130723,3959812,258,238
2018-10-04,53435488,4257692,261,239
2018-10-05,54016485,4235585,259,254
2018-10-06,53076537,4049132,261,248
2018-10-07,51973472,3965983,263,250
2018-10-08,51211672,3951584,266,262
2018-10-09,50333253,4032561,263,250
2018-10-10,50256807,4327506,263,252
2018-10-11,50515184,3601484,259,255
2018-10-12,51088272,3563597,259,263
2018-10-13,51194154,3969796,256,244
2018-10-14,52041213,3823343,259,266
2018-10-15,50558859,3535447,257,262
2018-10-16,51988272,3677339,257,258
2018-10-17,52252978,3608017,255,246
2018-10-18,51935331,3913704,260,276
2018-10-19,50796511,3523580,257,229
2018-10-20,51051519,3569856,254,247
2018-10-21,50881065,3363414,250,247
2018-10-22,51884979,3966570,248,255
2018-10-23,51214865,3360533,251,251
2018-10-24,51923155,3728658,252,239
2018-10-25,50381260,3827950,248,240
2018-10-26,50090631,3389435,247,211
2018-10-27,50141639,3474060,249,236
2018-10-28,49784578,3391009,247,251
2018-10-29,49886595,3518129,245,234
2018-10-30,49427516,3601197,246,231
2018-10-31,49427516,3418138,250,240
2018-11-01,51977956,3357841,244,229
2018-11-02,52845282,3645117,238,230
2018-11-03,52846858,3995049,238,223
2018-11-04,54123853,4511131,242,242
2018-11-05,53309080,4497395,240,246
2018-11-06,53157630,4631687,240,229
2018-11-07,51832813,4599215,242,244
2018-11-08,50150956,4700955,244,241
2018-11-09,48468824,4685763,239,226
2018-11-10,47652507,4593384,241,232
2018-11-11,46121913,4673000,246,231
2018-11-12,47244348,4823529,240,226
2018-11-13,47091289,5476629,242,250
2018-11-14,46683130,4096795,242,226
2018-11-15,46938230,4328810,241,212
2018-11-16,47244348,6833370,245,232
2018-11-17,47185785,5000220,236,227
2018-11-18,47353181,4394954,237,217
2018-11-19,45715818,4751509,234,207
2018-11-20,44526318,4178197,230,192
2018-11-21,44640705,4171107,221,204
2018-11-22,42714092,3913207,215,203
2018-11-23,41998858,2928421,218,188
2018-11-24,41483931,2352645,216,194
2018-11-25,41389434,1832297,212,177
2018-11-26,41578427,1985921,212,170
2018-11-27,40869704,1918909,195,158
2018-11-28,40822456,1992013,187,169
2018-11-29,41436683,1711356,190,165
2018-11-30,40633463,1967687,189,174
2018-12-01,39499506,1925182,194,179
2018-12-02,38601790,1799888,186,178
2018-12-03,37987563,1627141,185,178
2018-12-04,37757484,1386021,189,187
2018-12-05,37101457,1318187,185,172
2018-12-06,36738876,1191962,188,171
2018-12-07,37191010,1163755,180,167
2018-12-08,36990084,1028831,176,165
2018-12-09,36223720,1184197,174,161
2018-12-10,35969936,1261327,184,164
2018-12-11,35927585,1066275,177,149
2018-12-12,35406314,1043532,172,163
2018-12-13,35005336,1099914,171,168
2018-12-14,34844945,991613,167,157
2018-12-15,36128073,948588,171,152
2018-12-16,37010224,937896,169,150
2018-12-17,36488953,1015088,166,150
2018-12-18,37932472,1061464,163,144
2018-12-19,38029757,1303858,165,158
2018-12-20,38621228,1519897,164,171
2018-12-21,38263941,1693441,166,172
2018-12-22,37486502,1689863,168,172
2018-12-23,37857979,1733578,169,175
2018-12-24,39629042,1646604,177,167
2018-12-25,38725392,1653252,182,163
2018-12-26,39381720,1588032,189,167
2018-12-27,39671825,1420817,184,171
2018-12-28,41086085,1763549,181,161
2018-12-29,42065189,1487731,182,175
2018-12-30,40723454,1480672,183,175
2018-12-31,40723454,1403123,185,168
2019-01-01,40988642,1688516,174,165
2019-01-02,41167951,1738474,180,173
2019-01-03,41499587,1582043,181,174
2019-01-04,41374351,1540826,180,176
2019-01-05,41263555,1657222,185,176
2019-01-06,42762992,1598166,187,180
2019-01-07,42006626,1274103,190,165
2019-01-08,41855386,1491303,184,181
2019-01-09,42653392,1487644,190,172
2019-01-10,43172095,1423247,186,180
2019-01-11,43211996,1371841,186,193
2019-01-12,43172095,1512140,181,193
2019-01-13,42174589,1319840,182,184
2019-01-14,42014988,1553639,184,177
2019-01-15,42592390,1445715,188,168
2019-01-16,41364858,1363977,179,184
2019-01-17,40378611,1524319,177,186
2019-01-18,39460857,1461793,177,187
2019-01-19,39321940,1578741,184,181
2019-01-20,39373100,1468475,184,180
2019-01-21,40467000,1483383,178,176
2019-01-22,40531401,1397583,180,188
2019-01-23,40447831,1454558,168,190
2019-01-24,40991036,1284040,175,181
2019-01-25,42453509,1441744,175,192
2019-01-26,42453509,1433302,170,196
2019-01-27,43163853,1382315,168,213
2019-01-28,42328154,1302952,155,189
2019-01-29,42070490,1348920,146,199
2019-01-30,42667170,1303405,145,204
2019-01-31,42182365,1376584,150,191
2019-02-01,41813561,1403533,143,195
2019-02-02,42571473,1362038,143,204
2019-02-03,42249870,1386463,139,215
2019-02-04,42223714,1413817,141,197
2019-02-05,42283653,1387243,141,203
2019-02-06,42324946,1390447,139,205
2019-02-07,43481139,1327947,139,207
2019-02-08,44265699,1484443,142,202
2019-02-09,44472162,1373838,141,204
2019-02-10,44719918,1402694,145,211
2019-02-11,44881391,1342169,142,212
2019-02-12,45052997,1344473,147,209
2019-02-13,44492827,1556341,142,214
2019-02-14,44306824,1409211,140,210
2019-02-15,43191347,1404304,139,215
2019-02-16,41927449,1351797,144,222
2019-02-17,42190406,1430109,140,218
2019-02-18,43174813,1499838,144,226
2019-02-19,43605270,1573501,154,228
2019-02-20,44810549,1525627,152,223
2019-02-21,43820498,1517114,152,228
2019-02-22,42873493,1434011,150,219
2019-02-23,44380092,1448530,159,242
2019-02-24,44078772,1535254,156,224
2019-02-25,43134261,1445545,154,228
2019-02-26,42628200,1389816,156,239
2019-02-27,42855236,1399052,156,245
2019-02-28,43339079,1437916,157,218
2019-03-01,44684496,1426230,153,235
2019-03-02,44696377,1487184,153,235
2019-03-03,44232555,1488589,151,243
2019-03-04,44628180,1424813,150,250
2019-03-05,44369466,1369136,152,263
2019-03-06,43852038,1445626,151,245
2019-03-07,43291490,1408445,151,247
2019-03-08,42946538,1468229,153,249
2019-03-09,42256634,1475679,148,245
2019-03-10,42515348,1410019,152,246
2019-03-11,42083550,1439053,148,272
2019-03-12,42296165,1371097,147,241
2019-03-13,42034451,1395722,146,255
2019-03-14,42333452,1414191,147,264
2019-03-15,42890747,1538764,147,259
2019-03-16,43189370,1713412,153,252
2019-03-17,44263925,1739588,150,281
2019-03-18,44692660,1532572,148,277
2019-03-19,45511523,1669489,144,259
2019-03-20,46847562,1662939,150,270
2019-03-21,47968111,1415212,148,269
2019-03-22,47450934,1667009,146,294
2019-03-23,47795719,1739887,147,281
2019-03-24,47019954,1687037,147,272
2019-03-25,47511942,1665722,147,290
2019-03-26,47277876,1603596,142,282
2019-03-27,45849305,2063801,141,289
2019-03-28,45660541,1841766,141,309
2019-03-29,46111636,1779151,141,306
2019-03-30,45832267,1814641,136,306
2019-03-31,45880050,1658723,137,306
2019-04-01,45392747,1665603,145,319
2019-04-02,44849122,2049571,143,334
2019-04-03,45891071,2564702,142,323
2019-04-04,45573956,2412345,146,315
2019-04-05,45302143,2420825,145,329
2019-04-06,45800467,2806353,146,339
2019-04-07,45800760,2585558,145,346
2019-04-08,45905140,2707450,146,343
2019-04-09,46463226,2342164,147,317
2019-04-10,45343570,2368552,151,328
2019-04-11,45629843,2191489,150,336
2019-04-12,46415319,2515096,149,318
2019-04-13,46112957,2465068,152,329
2019-04-14,45944645,2447096,153,358
2019-04-15,45082048,2719550,154,347
2019-04-16,44945849,2512503,151,335
2019-04-17,45536047,2567104,148,323
2019-04-18,45082048,2512834,147,360
2019-04-19,44718849,2515081,150,334
2019-04-20,44764249,2375433,149,333
2019-04-21,44582650,2757130,150,337
2019-04-22,46358030,2390115,152,325
2019-04-23,45820575,2225678,150,334
2019-04-24,44471034,2415665,147,316
2019-04-25,45559736,2274035,148,318
2019-04-26,45246724,2440787,148,331
2019-04-27,45158438,2181227,151,316
2019-04-28,45391928,2384596,150,328
2019-04-29,45431648,2152385,152,339
2019-04-30,46740007,2198282,154,323
2019-05-01,47822787,2088532,153,352
2019-05-02,48183714,2167976,152,347
2019-05-03,50033463,2331772,149,301
2019-05-04,50078579,2328476,157,333
2019-05-05,50041434,2534670,156,357
2019-05-06,48827339,2351558,152,360
2019-05-07,48660338,2248832,155,326
2019-05-08,48388716,2101461,153,331
2019-05-09,47908384,2119411,154,368
2019-05-10,46746356,1996171,154,346
2019-05-11,45838154,2351618,155,312
2019-05-12,45881810,2209349,157,346
2019-05-13,47262072,2214894,155,342
2019-05-14,48023596,2055628,160,332
2019-05-15,49213476,2197580,162,372
2019-05-16,49070691,2227880,161,352
2019-05-17,48880310,2133894,170,352
2019-05-18,50117786,2267557,171,332
2019-05-19,51214225,2367064,168,352
2019-05-20,51455052,2160467,165,356
2019-05-21,51172297,2232901,163,345
2019-05-22,51222568,2321808,164,353
2019-05-23,52082203,2372427,162,329
2019-05-24,52656109,2206210,159,366
2019-05-25,52753976,2179399,162,353
2019-05-26,52135937,2278947,161,362
2019-05-27,52231162,2264603,165,357
2019-05-28,52516839,2219809,161,352
2019-05-29,53040579,2475535,171,366
2019-05-30,53373868,2540834,168,376
2019-05-31,53517351,2430645,169,368
2019-06-01,52430641,2294434,169,362
2019-06-02,53764035,2576589,170,382
2019-06-03,52847618,2206170,163,346
2019-06-04,51200279,2663297,164,377
2019-06-05,51549891,2563911,162,370
2019-06-06,51741225,2515037,168,376
2019-06-07,52391955,2568021,167,390
2019-06-08,54563917,2587301,163,395
2019-06-09,53133601,2530870,159,400
2019-06-10,53981196,2582670,163,380
2019-06-11,55994233,2441951,161,355
2019-06-12,55411512,2451449,161,383
2019-06-13,53875246,2669688,158,387
2019-06-14,53557398,2490218,159,388
2019-06-15,54082274,2620234,160,387
2019-06-16,55195584,2375847,160,395
2019-06-17,54248595,2027159,161,383
2019-06-18,52929712,2351033,160,407
2019-06-19,53931003,2342601,163,423
2019-06-20,56304637,2230786,162,439
2019-06-21,55882395,2301870,159,414
2019-06-22,53985662,2266556,159,411
2019-06-23,53722574,2237428,162,425
2019-06-24,56406072,2199652,166,456
2019-06-25,58721247,2060634,167,432
2019-06-26,57826747,1648225,174,425
2019-06-27,57195336,1946924,172,462
2019-06-28,57552683,2117030,169,443
2019-06-29,59739282,2039722,174,424
2019-06-30,62124770,2033819,174,426
2019-07-01,61165896,2118901,172,436
2019-07-02,59910359,2188975,175,447
2019-07-03,61131189,2044233,169,480
2019-07-04,62141158,2080284,168,441
2019-07-05,63617010,2037741,169,412
2019-07-06,65082061,1908341,174,441
2019-07-07,65307453,2024746,171,448
2019-07-08,65363801,1951476,170,409
2019-07-09,67335985,2106265,174,437
2019-07-10,67824437,2059810,175,453
2019-07-11,66436142,1816780,179,472
2019-07-12,65329588,1827634,179,453
2019-07-13,65236285,1892596,178,502
2019-07-14,64282328,1836159,182,500
2019-07-15,64994549,1951197,180,471
2019-07-16,64362436,1857314,174,430
2019-07-17,65398734,2049655,179,465
2019-07-18,65656209,1831191,179,475
2019-07-19,65141258,1738627,173,450
2019-07-20,62180292,1899500,177,432
2019-07-21,64497570,1946030,173,440
2019-07-22,64755045,2083774,172,440
2019-07-23,65527471,1930902,175,438
2019-07-24,64272984,1960132,176,469
2019-07-25,64609474,1923798,175,405
2019-07-26,66422512,2104001,174,419
2019-07-27,69452834,1933637,179,462
2019-07-28,67789239,1966729,176,478
2019-07-29,69400228,2087238,175,446
2019-07-30,69983819,2069925,180,461
2019-07-31,69900133,1955283,174,469
2019-08-01,71948489,2015556,173,424
2019-08-02,71436400,1937672,176,472
2019-08-03,71628433,2058035,178,481
2019-08-04,72972666,1947500,180,452
2019-08-05,72460578,2022978,183,450
2019-08-06,71750336,2059626,182,426
2019-08-07,74077368,1978372,184,408
2019-08-08,73980793,1947610,182,358
2019-08-09,74960524,1869011,181,384
2019-08-10,74566507,1986868,186,377
2019-08-11,74200088,2082833,181,413
2019-08-12,74359558,1967460,184,396
2019-08-13,73747045,2227718,183,380
2019-08-14,73463402,1986540,182,362
2019-08-15,73392491,2146962,182,386
2019-08-16,74456151,2150278,182,321
2019-08-17,74456151,2094834,186,336
2019-08-18,72825207,2161877,179,317
2019-08-19,70938762,1887657,179,362
2019-08-20,73295435,2115847,178,293
2019-08-21,73227077,2100768,177,351
2019-08-22,72283871,2133097,171,313
2019-08-23,71347701,2204850,177,318
2019-08-24,71988449,2019327,173,345
2019-08-25,74482723,2141747,174,322
2019-08-26,76729088,2206882,177,314
2019-08-27,74848827,2111801,170,320
2019-08-28,73547109,2074034,173,326
2019-08-29,74631874,2104018,179,322
2019-08-30,76367499,2072349,180,305
2019-08-31,76873723,2080307,177,326
2019-09-01,77307629,2185540,176,302
2019-09-02,76949688,2183524,178,331
2019-09-03,78440212,1850879,179,298
2019-09-04,81222826,2139007,175,305
2019-09-05,80706441,2101409,178,297
2019-09-06,81396021,2043505,172,328
2019-09-07,81911711,2115549,181,298
2019-09-08,81381518,2033977,180,299
2019-09-09,84070180,2115205,177,319
2019-09-10,83840689,2289928,178,321
2019-09-11,85217635,2300578,179,282
2019-09-12,88889490,2239708,185,339
2019-09-13,88354011,2399723,181,305
2019-09-14,87940628,2341900,184,329
2019-09-15,89554384,2484690,183,303
2019-09-16,88427197,2453671,189,303
2019-09-17,91022467,2593570,192,328
2019-09-18,89597236,2647478,196,306
2019-09-19,90214468,2282658,190,321
2019-09-20,90625164,2690698,193,323
2019-09-21,91702566,2629023,198,316
2019-09-22,92631413,2514037,192,326
2019-09-23,94235786,2101476,199,315
2019-09-24,90098193,2344354,191,303
2019-09-25,90858159,2195014,196,312
2019-09-26,89338227,2313075,197,311
2019-09-27,91434682,2373358,194,302
2019-09-28,90645114,2499351,195,282
2019-09-29,91035500,2406168,194,318
2019-09-30,89341776,2309875,193,289
2019-10-01,91495287,2029496,194,288
2019-10-02,91195824,2402897,188,281
2019-10-03,91433868,2452167,186,269
2019-10-04,90160370,2607304,188,272
2019-10-05,91519571,2471772,188,278
2019-10-06,91428958,2391435,189,286
2019-10-07,92606933,2551266,187,267
2019-10-08,94872269,2713523,186,288
2019-10-09,96593924,2504595,185,286
2019-10-10,95687790,2462534,188,297
2019-10-11,97179223,2316349,193,262
2019-10-12,98269788,2465801,187,278
2019-10-13,96238944,2257388,192,254
2019-10-14,95855009,2432629,188,277
2019-10-15,94280759,2508041,199,261
2019-10-16,93734992,2413798,193,251
2019-10-17,94440182,2421949,193,253
2019-10-18,93485053,2236152,187,235
2019-10-19,93854559,2399738,193,240
2019-10-20,94685948,2499397,193,231
2019-10-21,95055454,2640636,186,231
2019-10-22,97272491,2550276,187,233
2019-10-23,98750515,2613388,194,227
2019-10-24,101132725,2683263,189,211
2019-10-25,100207780,2870798,182,220
2019-10-26,98845219,2461667,187,194
2019-10-27,99339894,2446079,182,190
2019-10-28,97034324,2689344,184,208
2019-10-29,95375220,2821753,185,190
2019-10-30,92695122,2979715,188,188
2019-10-31,90131834,2658617,188,199
2019-11-01,90034604,2753920,190,169
2019-11-02,89256768,2756550,187,189
2019-11-03,88673390,2973427,186,179
2019-11-04,90909671,2873044,183,176
2019-11-05,90715212,2909568,185,181
2019-11-06,91784737,3008078,188,195
2019-11-07,91590278,2657849,187,186
2019-11-08,91861270,2737217,186,188
2019-11-09,90783752,2870525,185,182
2019-11-10,90762607,2864130,185,174
2019-11-11,92339819,2893276,183,186
2019-11-12,93145448,2740176,186,180
2019-11-13,91339031,2950302,189,187
2019-11-14,90699368,2791160,185,179
2019-11-15,92859958,2775517,184,175
2019-11-16,95569879,2817797,180,170
2019-11-17,95931202,2851802,185,174
2019-11-18,94847233,2385063,186,192
2019-11-19,93853596,2280350,175,171
2019-11-20,94937564,2610342,173,169
2019-11-21,95569879,2657969,183,183
2019-11-22,92753027,2525684,178,166
2019-11-23,90641806,2602204,180,177
2019-11-24,93211181,2464792,180,179
2019-11-25,91369153,2749062,183,160
2019-11-26,90238982,2661041,168,166
2019-11-27,88200108,2571279,174,160
2019-11-28,88179081,2610483,174,150
2019-11-29,90747073,2635974,174,155
2019-11-30,91115589,2608572,176,151
2019-12-01,86785525,2618774,172,165
2019-12-02,87522557,2348742,175,164
2019-12-03,89365138,2574427,178,161
2019-12-04,92681782,2730715,175,156
2019-12-05,95261394,2567360,172,146
2019-12-06,93585274,2644460,171,163
2019-12-07,94315177,2647222,176,162
2019-12-08,96880815,2571776,169,169
2019-12-09,97608664,2358171,172,139
2019-12-10,97783740,2557740,179,160
2019-12-11,96761138,2439629,171,142
2019-12-12,93446264,2579690,174,134
2019-12-13,92267470,2672610,174,130
2019-12-14,92907581,2534916,175,140
2019-12-15,92541803,2477058,174,152
2019-12-16,90347136,2677742,172,132
2019-12-17,91170136,2639262,165,133
2019-12-18,90530025,2657194,157,139
2019-12-19,90712914,2373147,157,138
2019-12-20,92925415,2341929,152,133
2019-12-21,93370681,2277193,156,142
2019-12-22,95746472,2134709,153,144
2019-12-23,99947585,2392450,154,151
2019-12-24,98740227,2431109,154,146
2019-12-25,97340808,2424351,150,138
2019-12-26,96857362,2334800,150,146
2019-12-27,97839066,2697660,151,139
2019-12-28,96827572,2523911,154,147
2019-12-29,94344814,2627299,154,158
2019-12-30,93057458,2617052,154,141
2019-12-31,95172400,2226993,152,135
2020-01-01,97011480,2812750,147,157
2020-01-02,101344004,2535936,153,137
2020-01-03,99804501,2908686,157,147
2020-01-04,103031752,2980786,166,148
2020-01-05,105793194,2835116,160,149
2020-01-06,107512955,3090430,163,157
2020-01-07,105477457,2950721,167,166
2020-01-08,109390648,2825443,163,159
2020-01-09,107202820,2944474,159,155
2020-01-10,108770686,3113969,165,152
2020-01-11,106810854,3198357,166,162
2020-01-12,106320896,3204644,165,179
2020-01-13,105144996,2737506,165,154
2020-01-14,105928929,3700527,164,161
2020-01-15,102912016,3928004,167,161
2020-01-16,104842225,3813027,165,156
2020-01-17,106142030,4141021,167,146
2020-01-18,108225769,4125053,164,167
2020-01-19,106104409,3064051,165,168
2020-01-20,107047760,4106701,165,159
2020-01-21,108984910,3741915,167,139
2020-01-22,110810185,3921395,164,145
2020-01-23,111334854,3968034,166,143
2020-01-24,111334854,4054332,168,145
2020-01-25,110600317,3771816,165,156
2020-01-26,113958202,3828885,163,161
2020-01-27,113223664,4196315,165,148
2020-01-28,110810185,4262482,162,154
2020-01-29,110086945,4514402,166,148
2020-01-30,111290378,4037104,162,147
2020-01-31,111739681,4319011,163,150
2020-02-01,111605536,4424686,161,161
2020-02-02,110981010,4332108,166,153
2020-02-03,111681439,3389357,165,161
2020-02-04,114400102,4287003,169,172
2020-02-05,113566280,4900135,166,169
2020-02-06,113456448,4009234,167,176
2020-02-07,111149976,4858669,166,166
2020-02-08,110600816,4777831,169,190
2020-02-09,109282832,4935075,167,168
2020-02-10,110381152,4797653,169,165
2020-02-11,107525520,4948379,171,161
2020-02-12,109340676,4840742,171,160
2020-02-13,107554857,4645221,174,169
2020-02-14,108294601,5253580,176,167
2020-02-15,107932589,4863193,175,180
2020-02-16,108343410,3995735,177,179
2020-02-17,107216583,4645669,177,177
2020-02-18,111150618,4343650,178,171
2020-02-19,111398345,4399352,186,180
2020-02-20,111287941,4162778,179,173
2020-02-21,109631870,4313259,176,166
2020-02-22,111729559,3791411,181,176
2020-02-23,112391988,4090501,180,173
2020-02-24,112391988,4073214,182,188
2020-02-25,110625512,3917575,177,178
2020-02-26,109924843,3842256,179,169
2020-02-27,109315034,4023352,186,176
2020-02-28,111571073,3995750,181,177
2020-02-29,111945558,3813080,182,190
2020-03-01,110892855,3850383,179,173
2020-03-02,114681812,3942262,178,175
2020-03-03,115501740,4193961,180,176
2020-03-04,116468614,4023329,182,182
2020-03-05,119877988,3902182,181,176
2020-03-06,121637665,3949074,178,181
2020-03-07,121307726,4003521,181,187
2020-03-08,123287362,3955978,185,178
2020-03-09,121197746,3874990,181,178
2020-03-10,121936056,3953407,182,192
2020-03-11,120625751,3828380,179,179
2020-03-12,116247579,3412301,181,159
2020-03-13,116070927,3320637,175,141
2020-03-14,113717813,3517240,172,140
2020-03-15,111497389,3630101,173,138
2020-03-16,108109035,3746941,174,138
2020-03-17,104972190,3581865,170,143
2020-03-18,103914239,3804513,174,133
2020-03-19,101680788,3969481,174,137
2020-03-20,96508586,3780338,174,133
2020-03-21,94627786,3861271,180,146
2020-03-22,94157585,3905744,171,145
2020-03-23,95097986,3797000,175,140
2020-03-24,94275135,3881964,177,136
2020-03-25,95333086,3623670,175,142
2020-03-26,94392685,3281504,176,143
2020-03-27,97885234,3325951,176,141
2020-03-28,100386175,3268906,175,143
2020-03-29,99147879,3244083,179,147
2020-03-30,99137723,3396485,178,138
2020-03-31,100495620,3186911,173,142
2020-04-01,100688107,3131407,175,145
2020-04-02,104989801,3330529,179,143
2020-04-03,104035696,3459037,176,140
2020-04-04,101763311,3516118,173,155
2020-04-05,103936896,3407914,175,151
2020-04-06,106308080,3416877,169,145
2020-04-07,104430893,3558898,175,157
2020-04-08,105320087,2939995,175,159
2020-04-09,104926817,960680,175,152
2020-04-10,105903459,1882527,179,154
2020-04-11,109895384,1827575,172,162
2020-04-12,110999326,1795112,179,163
2020-04-13,109697883,2020610,177,148
2020-04-14,114921002,1816174,180,146
2020-04-15,115878648,1928776,179,159
2020-04-16,118816054,1747246,180,159
2020-04-17,118816054,1735353,177,170
2020-04-18,115054068,1810566,178,166
2020-04-19,114949569,1737000,174,165
2020-04-20,114845069,1523931,174,177
2020-04-21,113800073,1747188,176,173
2020-04-22,112777076,1554475,176,168
2020-04-23,109962852,1748729,180,162
2020-04-24,109962750,1847237,177,171
2020-04-25,113010798,1906399,175,168
2020-04-26,111912718,1894873,176,170
2020-04-27,111554966,1830973,173,174
2020-04-28,110710038,1764541,172,183
2020-04-29,111629896,1723108,179,173
2020-04-30,113216514,1728493,182,168
2020-05-01,112423205,1632575,187,182
2020-05-02,112083216,1639739,185,180
2020-05-03,113443174,1624435,180,181
2020-05-04,116956399,1409907,187,178
2020-05-05,118883006,1418292,186,201
2020-05-06,119472293,1444186,180,177
2020-05-07,120652100,1470660,178,194
2020-05-08,122164632,1562366,182,166
2020-05-09,121853507,1593202,181,195
2020-05-10,120634706,1596599,179,183
2020-05-11,121037811,2200148,180,178
2020-05-12,121087434,2770803,180,180
2020-05-13,119743045,2481143,179,177
2020-05-14,115740173,2441899,182,193
2020-05-15,111966037,2568671,184,185
2020-05-16,110593624,2682375,180,191
2020-05-17,109449946,2705409,186,208
2020-05-18,101672938,2475692,179,183
2020-05-19,98356273,2229944,177,163
2020-05-20,94810873,2177661,183,164
2020-05-21,93625665,2131208,178,186
2020-05-22,94670543,2293036,178,200
2020-05-23,92307330,2503009,183,200
2020-05-24,90689768,2621922,182,211
2020-05-25,91494525,2443280,178,209
2020-05-26,90293241,2546759,179,220
2020-05-27,90471236,2599304,182,230
2020-05-28,92882000,2593486,178,242
2020-05-29,92882000,2367985,181,232
2020-05-30,94602038,2691677,183,244
2020-05-31,98579623,2657746,186,244
2020-06-01,102234702,2557535,182,253
2020-06-02,103202223,2593353,185,233
2020-06-03,103739734,2624717,186,243
2020-06-04,103847237,2375499,187,235
2020-06-05,105288528,2494504,186,208
2020-06-06,109091786,2491823,186,259
2020-06-07,111435315,2484270,188,240
2020-06-08,110815623,2112337,185,234
2020-06-09,112208528,2450331,183,238
2020-06-10,113943904,2404003,179,221
2020-06-11,114994337,2537689,181,226
2020-06-12,117511415,2428653,182,223
2020-06-13,115951097,2496370,182,230
2020-06-14,112245343,2572853,183,227
2020-06-15,113318061,2310381,183,232
2020-06-16,110977585,2570723,186,226
2020-06-17,110570811,2708165,181,213
2020-06-18,110046645,2852471,183,252
2020-06-19,105905234,2746398,187,221
2020-06-20,105926966,2689788,187,264
2020-06-21,105875824,2712191,187,237
2020-06-22,105663297,2399499,184,246
2020-06-23,108235120,2366298,187,247
2020-06-24,110749704,2722505,188,219
2020-06-25,110861798,2627940,191,222
2020-06-26,112767411,2935940,191,232
2020-06-27,115233497,2856598,187,237
2020-06-28,115345592,2743575,188,251
2020-06-29,115793972,2728144,189,254
2020-06-30,116018161,2647285,189,247
2020-07-01,114784987,2690874,185,241
2020-07-02,117362562,2603703,186,260
2020-07-03,119940130,2585407,190,245
2020-07-04,119827426,2689655,190,258
2020-07-05,121956640,2634762,188,259
2020-07-06,123413264,2843086,190,235
2020-07-07,124421541,3069053,188,239
2020-07-08,125990398,2728475,194,243
2020-07-09,124757395,2502423,191,237
2020-07-10,124757395,2428021,188,257
2020-07-11,124533213,2757537,192,260
2020-07-12,124421122,2804349,193,286
2020-07-13,123188120,2950312,195,257
2020-07-14,123224186,3037770,190,256
2020-07-15,122915681,2861131,190,261
2020-07-16,122988997,2860720,190,269
2020-07-17,121358766,2901838,186,258
2020-07-18,117847537,2890485,192,264
2020-07-19,116374944,2925884,191,250
2020-07-20,115473898,2923456,187,282
2020-07-21,115544420,2728596,182,269
2020-07-22,113203968,2741981,180,262
2020-07-23,113943058,2480719,189,269
2020-07-24,113943058,2746794,195,265
2020-07-25,119239871,2898184,186,256
2020-07-26,120718051,2936423,194,270
2020-07-27,124043956,2693083,194,276
2020-07-28,124990478,2816930,200,271
2020-07-29,126940916,2559145,201,270
2020-07-30,126909829,2150554,196,286
2020-07-31,126308844,2907596,191,264
2020-08-01,124781881,2783596,195,282
2020-08-02,123681091,2872367,200,285
2020-08-03,121087964,2910063,193,269
2020-08-04,122154894,2903570,195,274
2020-08-05,122154894,2666448,194,261
2020-08-06,119881689,2715680,197,244
2020-08-07,122394179,2698342,200,244
2020-08-08,122274537,2882075,201,246
2020-08-09,122872749,2909270,206,277
2020-08-10,124667385,2845103,204,273
2020-08-11,121699816,2538875,201,259
2020-08-12,122886224,2690416,204,250
2020-08-13,126347972,2702496,204,274
2020-08-14,125375833,2846530,212,281
2020-08-15,127289350,3001229,216,278
2020-08-16,129075393,2873460,210,261
2020-08-17,128705025,2995115,201,235
2020-08-18,127334807,2758449,198,220
2020-08-19,125649848,2686698,207,229
2020-08-20,123363117,2572659,211,253
2020-08-21,123242762,2684085,216,248
2020-08-22,121798511,2841634,213,261
2020-08-23,119391426,2723287,218,259
2020-08-24,119993197,2841166,215,241
2020-08-25,123297691,2506962,216,243
2020-08-26,122408096,2679430,219,245
2020-08-27,123504835,2662043,215,269
2020-08-28,122017801,2813528,220,260
2020-08-29,123686955,2898011,214,243
2020-08-30,125523152,2800767,218,249
2020-08-31,122462847,2653160,219,270
2020-09-01,122817197,2719497,228,265
2020-09-02,126059072,2671317,227,268
2020-09-03,126308447,2323762,223,272
2020-09-04,126308447,2408129,234,271
2020-09-05,122817197,2506855,233,261
2020-09-06,122193759,2666608,241,279
2020-09-07,125061572,2471695,241,276
2020-09-08,128038750,2584264,239,308
2020-09-09,127930089,2211210,237,295
2020-09-10,128329210,2519604,234,273
2020-09-11,131707283,2456706,241,298
2020-09-12,131873589,2612492,246,277
2020-09-13,135233596,2584169,245,290
2020-09-14,136485959,2444309,243,297
2020-09-15,136485692,2717666,246,288
2020-09-16,136608874,2376016,240,275
2020-09-17,137347966,2452232,254,295
2020-09-18,139811607,2624651,244,270
2020-09-19,143137521,2731914,249,303
2020-09-20,140550699,2823580,252,281
2020-09-21,139904505,2702238,255,270
2020-09-22,138113015,2649132,249,274
2020-09-23,136590567,2602613,256,274
2020-09-24,136974413,2467837,248,299
2020-09-25,133839259,2585411,247,290
2020-09-26,136694669,2786091,254,303
2020-09-27,138914906,3170266,252,296
2020-09-28,140454294,2772740,251,303
2020-09-29,138259696,2864328,250,288
2020-09-30,139905644,2768862,253,287
2020-10-01,141825918,2721081,253,276
2020-10-02,140042807,2538052,254,273
2020-10-03,135516448,2717142,249,260
2020-10-04,135653610,2572464,251,265
2020-10-05,136460935,2739040,254,254
2020-10-06,137953248,2682485,265,261
2020-10-07,136429165,2677548,259,278
2020-10-08,135725586,2741007,254,279
2020-10-09,140918695,2727796,257,270
2020-10-10,141724961,2786379,262,273
2020-10-11,140610835,2766058,260,291
2020-10-12,138141088,2624928,259,276
2020-10-13,139374491,2812380,265,264
2020-10-14,144308101,2896796,260,273
2020-10-15,144034012,2820847,265,277
2020-10-16,142526520,2855137,262,257
2020-10-17,144308101,3420047,264,246


==> coins_revenues.csv <==
Date,BTC_R,BCH_R,ETH_R,LTC_R
2018-01-01,32858099,3820930,15842845,3115346
2018-01-02,39946758,5070807,18193442,3529904
2018-01-03,41037010,4204019,19294633,3585076
2018-01-04,42724771,4299261,21277063,3812483
2018-01-05,39205380,4021352,23533337,3554067
2018-01-06,46563789,4824377,24386976,4016913
2018-01-07,44912742,4667252,25684116,3655104
2018-01-08,42902516,3810831,26897438,3592887
2018-01-09,43234479,4494675,28741209,3344900
2018-01-10,39636974,5703170,32415156,3452076
2018-01-11,43029257,4638589,29262656,3315817
2018-01-12,38771602,4386370,28342128,3230785
2018-01-13,34057401,5027210,30964859,3706686
2018-01-14,33285730,4821526,31074932,3791705
2018-01-15,33038806,3809528,29813597,3277474
2018-01-16,31344417,3170457,26004835,2927916
2018-01-17,31114647,3116451,21763268,2854571
2018-01-18,32739932,3285891,23556017,2825859
2018-01-19,30328455,3311473,23485759,2847920
2018-01-20,33422916,3229933,25163870,3063873
2018-01-21,31881234,3172734,23240581,2689294
2018-01-22,27049040,2954661,22128770,2608208
2018-01-23,26654950,3309756,21391169,2559502
2018-01-24,27243321,2591978,22017535,2673597
2018-01-25,24802466,3127553,22670300,2590225
2018-01-26,23885798,2839825,22207967,2876659
2018-01-27,23938854,2958290,22782299,2888937
2018-01-28,25365404,3093048,25113515,2767013
2018-01-29,22393670,3012416,25507776,2811507
2018-01-30,24473743,2817060,23971573,2549422
2018-01-31,16505765,2159036,23330449,2206360
2018-02-01,21564268,2541072,23903775,2225084
2018-02-02,20349765,1934837,19859730,1837927
2018-02-03,19143008,2179233,19891050,2458052
2018-02-04,20590452,2193201,18980191,2251669
2018-02-05,19165215,1469387,16492940,1857025
2018-02-06,15587109,1881621,14402749,2340868
2018-02-07,15016976,1757832,16948161,1988330
2018-02-08,14093910,2614567,17039645,2347699
2018-02-09,14654771,2050585,17401796,2410536
2018-02-10,17003760,2406997,18620907,2120495
2018-02-11,16243960,2142635,17065596,2201294
2018-02-12,18718332,2390878,18047007,2377834
2018-02-13,18275325,2076916,17772894,2406573
2018-02-14,20752674,2395333,18235405,3125142
2018-02-15,16956455,2510159,19723771,3271073
2018-02-16,20250868,2872001,19568896,3345162
2018-02-17,20350444,2668052,20493785,3526118
2018-02-18,23072914,2576153,19977227,3231102
2018-02-19,23360784,2761519,19875470,3111825
2018-02-20,20908106,2431765,19947951,3384536
2018-02-21,23304639,2271107,18743906,3124322
2018-02-22,19598925,2149282,17557701,2888222
2018-02-23,19432244,2221012,18106044,3138675
2018-02-24,18950033,2150320,17873677,2912485
2018-02-25,21134989,2060515,17453200,3068639
2018-02-26,18189790,2322043,17990558,3173854
2018-02-27,21628887,2046066,18467591,3130985
2018-02-28,21634661,2235013,18632438,2945276
2018-03-01,23098876,2459941,18209656,3021825
2018-03-02,22178930,2278870,18513745,3167732
2018-03-03,26214536,2188988,18062260,3172585
2018-03-04,21193664,2261334,17759649,3028764
2018-03-05,21974887,2251311,18084751,3324082
2018-03-06,21958387,2193598,17501059,3070819
2018-03-07,21157511,1994384,16624829,2885519
2018-03-08,20427544,1898167,15443584,2583574
2018-03-09,16855150,1875767,14365778,2586335
2018-03-10,16539689,1888699,15134091,2667598
2018-03-11,18210037,2036322,14720595,2726545
2018-03-12,19331971,1867571,14962605,2616135
2018-03-13,18857575,1918706,14460582,2779285
2018-03-14,16628207,1637124,13789585,2223194
2018-03-15,14891789,1694587,12602838,2317316
2018-03-16,16433524,1786137,12778010,2619229
2018-03-17,15253956,1791609,12142147,2226151
2018-03-18,14858429,1689885,10532232,2169247
2018-03-19,16605902,1828323,11184745,2337765
2018-03-20,14186967,1824601,11356697,2339389
2018-03-21,17547837,1783004,11837413,2476525
2018-03-22,15970290,1771880,11369454,2526646
2018-03-23,14416156,1916908,10851839,2587952
2018-03-24,17932503,1730688,11245811,2428573
2018-03-25,14782031,1722273,10807664,2503438
2018-03-26,15836955,1654057,10448012,2228432
2018-03-27,15343941,1701249,9586915,2094121
2018-03-28,13721935,1331899,9382532,1898345
2018-03-29,14889676,1298383,8656759,1733974
2018-03-30,14139824,1200140,8053968,1781239
2018-03-31,11496221,1264229,8352211,1761982
2018-04-01,13925230,1226632,7852468,1751066
2018-04-02,13937108,1082280,8034488,1742229
2018-04-03,15280200,1330329,8344805,1964826
2018-04-04,13317444,1188340,8082125,1768697
2018-04-05,13335649,1053961,8000190,1860113
2018-04-06,11856536,1111752,7743409,1738308
2018-04-07,15810472,1216808,7868669,1598301
2018-04-08,14381384,1140236,8139608,1739424
2018-04-09,12870549,1148689,8328320,1627120
2018-04-10,14212196,1177473,8378808,1696652
2018-04-11,14153735,1241381,8573570,1487597
2018-04-12,14467514,1110186,8578799,1993796
2018-04-13,16743292,1419877,8786346,1839295
2018-04-14,13886865,1405119,8631259,1863179
2018-04-15,17099064,1402212,8625707,2077305
2018-04-16,14466032,1358706,10689310,1848415
2018-04-17,16690427,1354381,10589175,1952310
2018-04-18,16302064,1722850,10611488,2151271
2018-04-19,18490345,1846441,11437763,2297229
2018-04-20,14670398,2089132,12134159,2297274
2018-04-21,18417858,2230917,12619947,2286116
2018-04-22,18212921,2200128,12922157,2394220
2018-04-23,17276582,2590298,13305377,2298001
2018-04-24,19313819,2317136,14348572,2585997
2018-04-25,15079053,2448707,13592176,1900443
2018-04-26,16228099,2546808,13429858,2227703
2018-04-27,16863598,2482237,13883013,2160184
2018-04-28,15653776,2592311,14060191,2355882
2018-04-29,19062958,2503150,14564323,2297819
2018-04-30,18355130,2471111,14438216,2392664
2018-05-01,18261853,2423540,13775667,2232207
2018-05-02,16550285,2650480,14494534,2058024
2018-05-03,18065019,2495931,15554736,2337322
2018-05-04,17306276,2740497,16569011,2539657
2018-05-05,20833828,3350854,17115767,2857594
2018-05-06,16838802,3008918,16679465,2721251
2018-05-07,18103183,3018422,15779037,2431190
2018-05-08,16408115,2767169,15675106,2334022
2018-05-09,19367520,2983515,15618355,2314505
2018-05-10,19067802,2673013,16015266,2235343
2018-05-11,14126392,2483840,14978881,2081622
2018-05-12,18033347,2633240,14215843,2058295
2018-05-13,15995382,2629300,14794929,2275710
2018-05-14,14739381,2577205,15189016,2105959
2018-05-15,16103188,2340871,15414325,1996635
2018-05-16,19398271,2360368,14742840,2144698
2018-05-17,14350337,1931068,15033092,1949766
2018-05-18,15763512,2240497,14598383,1998905
2018-05-19,16144063,2135343,14923898,1808623
2018-05-20,15235623,2381013,15131504,2146383
2018-05-21,17282837,2337057,15144330,1943294
2018-05-22,15794378,1795374,14543139,1955067
2018-05-23,15983293,1817200,13383607,1855001
2018-05-24,13875883,1994358,12412872,1849854
2018-05-25,16707898,1783704,12723879,1647569
2018-05-26,15506006,1848930,12722979,1572007
2018-05-27,15313094,1753511,12102288,1680658
2018-05-28,14547701,1637133,11648341,1588278
2018-05-29,12836137,1814855,11689121,1711392
2018-05-30,16513656,1718873,12143447,1504533
2018-05-31,16302254,1739119,12505638,1658941
2018-06-01,15642337,1788805,12364577,1679693
2018-06-02,14536335,2071371,12545156,1689606
2018-06-03,16165187,2158656,12869092,1775273
2018-06-04,17479742,2022297,12982406,1700496
2018-06-05,16505061,2192224,12499803,1955467
2018-06-06,14329592,1903584,12984292,1930865
2018-06-07,13918250,1966247,13056225,1899146
2018-06-08,14114417,2081265,12786268,1742366
2018-06-09,13978762,1996123,12847816,1714821
2018-06-10,11638700,1504366,11728621,1493391
2018-06-11,11987207,1783791,11241275,1477029
2018-06-12,12573789,1622246,11020065,1527176
2018-06-13,11932624,1517313,10166487,1326204
2018-06-14,12563621,1601534,10378418,1399470
2018-06-15,13178785,1442442,10635341,1277875
2018-06-16,13504867,1488420,10534088,1372847
2018-06-17,13246220,1524254,10429584,1395508
2018-06-18,13469448,1647020,10558637,1382622
2018-06-19,13569989,1725588,11059977,1379344
2018-06-20,14482144,1604197,11141008,1376298
2018-06-21,14808109,1538144,11147994,1433325
2018-06-22,12460024,1177397,10583972,1178075
2018-06-23,13084984,1440870,9914959,1168507
2018-06-24,13455402,1446548,9438904,1164614
2018-06-25,12514807,1275515,9649727,1193938
2018-06-26,11522845,1242075,9448030,1025293
2018-06-27,9410792,1455520,9121619,1044019
2018-06-28,12428430,982984,9036067,998710
2018-06-29,11427014,1251144,8670596,1211266
2018-06-30,11359646,1335573,10197535,1259679
2018-07-01,11937510,1495135,10717062,1124320
2018-07-02,11654033,1338737,12218735,1110910
2018-07-03,9914650,1370068,11594048,1140960
2018-07-04,11310340,1364135,10964047,1135105
2018-07-05,11406742,1378191,10894650,1108067
2018-07-06,13385359,1223876,11215076,1219537
2018-07-07,13246362,1400569,11108669,1254973
2018-07-08,13573744,1423272,10762704,1243170
2018-07-09,11538923,1261367,10532725,1259292
2018-07-10,12706743,1204897,9541013,978927
2018-07-11,11007393,1252895,9476013,1083270
2018-07-12,11243498,1255126,9512270,1063375
2018-07-13,11580161,1299222,9542924,1116046
2018-07-14,10454811,1287923,10184503,1133648
2018-07-15,10753180,1193649,10742865,1186232
2018-07-16,9907260,1463883,9743235,1324681
2018-07-17,14162648,1396073,10242174,1346102
2018-07-18,17110731,1509366,10319215,1272369
2018-07-19,16004613,1410855,9907538,1233182
2018-07-20,14466795,1461418,9536071,1127486
2018-07-21,12868685,1345494,9747998,1101718
2018-07-22,17426428,1368067,9815925,1089344
2018-07-23,16326406,1331633,9683704,1257985
2018-07-24,16222402,1635704,9853734,1405493
2018-07-25,18521932,1512683,10051873,1350953
2018-07-26,17302326,1464167,9913751,1345693
2018-07-27,17336563,1363795,9718749,1091128
2018-07-28,15379062,1554798,9800496,1190254
2018-07-29,17783188,1539845,9689000,1242923
2018-07-30,13844660,1558223,9545969,1021022
2018-07-31,14743282,1333512,9263676,1046570
2018-08-01,14364964,1333105,8938089,913694
2018-08-02,14896249,1217727,8710585,1112714
2018-08-03,15553038,1315073,8608407,1055317
2018-08-04,16086605,1349252,8665514,1053431
2018-08-05,14248433,1268842,8475675,1112916
2018-08-06,11561668,1340147,8519339,1093682
2018-08-07,13496173,1077480,8799104,1058984
2018-08-08,12946324,1029424,8628592,915748
2018-08-09,12039937,1056129,8357255,1009686
2018-08-10,14364533,1074700,7779853,791140
2018-08-11,13368973,1017393,6783244,747615
2018-08-12,12290113,985972,6693628,748674
2018-08-13,12178415,1030169,6546586,758504
2018-08-14,10463532,856998,5555351,762641
2018-08-15,13104013,878431,6033165,773471
2018-08-16,12659503,973776,6055607,755315
2018-08-17,12438186,1104996,6749293,802529
2018-08-18,13176949,1003053,6362818,904302
2018-08-19,11859087,966639,6219663,834035
2018-08-20,12603282,881741,6111875,822836
2018-08-21,11982908,1045234,5832611,811894
2018-08-22,13754538,914311,6030829,798615
2018-08-23,12091834,933792,5769347,817123
2018-08-24,12238689,987373,6042963,832285
2018-08-25,11462792,926945,5829474,889827
2018-08-26,14782108,875123,5879328,783048
2018-08-27,16066331,1036529,5806851,855713
2018-08-28,13671393,1015742,5992222,869345
2018-08-29,12427793,964416,6088739,925530
2018-08-30,13524159,967948,5929159,849271
2018-08-31,13715513,999627,5878035,892755
2018-09-01,13547550,1232820,6024381,1004102
2018-09-02,13150417,1185388,6136438,900848
2018-09-03,13221829,1107142,6009974,978715
2018-09-04,11701743,1042199,6045067,957105
2018-09-05,11985554,1096667,5501260,904282
2018-09-06,12250781,673853,4782733,788127
2018-09-07,12582725,995622,4643913,763597
2018-09-08,12048687,811434,4412279,798636
2018-09-09,13080457,875189,4101460,769675
2018-09-10,10889256,866024,4110944,797476
2018-09-11,11243962,769887,3962552,764566
2018-09-12,13463775,765288,3699610,711971
2018-09-13,12034014,840840,4136137,799773
2018-09-14,11020990,759001,4443078,853589
2018-09-15,11500218,823244,4550160,819336
2018-09-16,11508923,861104,4558320,786868
2018-09-17,10885340,691257,4462753,730081
2018-09-18,11443545,783623,4224136,844252
2018-09-19,13390617,781119,4458220,686945
2018-09-20,12451118,834357,4412473,853937
2018-09-21,12165754,917195,4918007,922467
2018-09-22,13446563,873073,4991052,934428
2018-09-23,12664817,911031,5010795,944140
2018-09-24,12554837,800886,4974380,823304
2018-09-25,14010771,750140,4500327,816886
2018-09-26,11668565,1010820,4557921,741718
2018-09-27,11811663,1039079,4621593,887190
2018-09-28,13204326,949551,4758304,962563
2018-09-29,12553831,1001884,4737386,837191
2018-09-30,13520452,932832,4894909,933420
2018-10-01,13302756,922429,4822002,891100
2018-10-02,11376483,951478,4838056,823745
2018-10-03,12003041,919070,4569141,751564
2018-10-04,12562461,960844,4658468,765285
2018-10-05,10781240,971194,4595456,842379
2018-10-06,10527206,919664,4698421,848982
2018-10-07,12012909,891076,4677028,862466
2018-10-08,11390596,914192,4742860,922382
2018-10-09,10819341,910088,4732901,820433
2018-10-10,11849538,974542,4699661,812409
2018-10-11,12798532,721222,4235895,728324
2018-10-12,10340801,746138,4110019,787858
2018-10-13,11153382,838703,4141086,735587
2018-10-14,8943885,791933,4149695,777900
2018-10-15,13207214,778887,4288492,798445
2018-10-16,10986126,804333,4345040,764706
2018-10-17,11388324,799780,4330008,724445
2018-10-18,11365265,777502,4282411,796700
2018-10-19,11605843,792028,4213026,676666
2018-10-20,11688690,820924,4264416,742022
2018-10-21,11177638,721784,4274847,732958
2018-10-22,12520199,861510,4227781,748541
2018-10-23,12421483,756624,4271872,753899
2018-10-24,9185666,794802,4262953,716471
2018-10-25,11078368,852517,4216766,719441
2018-10-26,11721332,696087,4260425,638031
2018-10-27,11140721,765969,4200185,750020
2018-10-28,11312884,758992,4219087,794341
2018-10-29,11701707,775619,4186370,701632
2018-10-30,12343537,760806,4062211,684365
2018-10-31,12904937,767373,4131735,714310
2018-11-01,12416572,735368,4107858,688561
2018-11-02,11791348,863895,4108349,710947
2018-11-03,12840788,911094,4118547,703156
2018-11-04,9959012,1073647,4183251,813541
2018-11-05,11736833,1017364,4358891,816372
2018-11-06,10388473,1162905,4410643,777014
2018-11-07,10876602,1035311,4585045,791212
2018-11-08,9902899,1023128,4457266,757183
2018-11-09,10262802,991719,4362931,706559
2018-11-10,10836466,1010060,4390877,737648
2018-11-11,11660743,970008,4346415,718455
2018-11-12,11404614,888892,4381710,696980
2018-11-13,9557212,977513,4326341,760166
2018-11-14,10486098,620074,4068712,601003
2018-11-15,8932985,757443,3674140,573296
2018-11-16,8908268,672613,3706607,605631
2018-11-17,10338423,566265,3559423,594899
2018-11-18,8599720,583268,3637960,570150
2018-11-19,8462806,556746,3283360,471990
2018-11-20,7923554,339801,2872329,399160
2018-11-21,6049615,431554,2777227,470247
2018-11-22,6996199,382363,2727027,435685
2018-11-23,6900149,313161,2540195,404099
2018-11-24,7770115,242980,2500759,393772
2018-11-25,6188075,301596,2256800,397208
2018-11-26,5473562,311645,2311231,361897
2018-11-27,6208586,312790,2153052,359769
2018-11-28,6083835,346343,2398248,454106
2018-11-29,5723625,308258,2484156,458521
2018-11-30,5401820,318085,2401393,457449
2018-12-01,6537919,310004,2363064,501036
2018-12-02,5968275,284571,2366115,496190
2018-12-03,5738092,259632,2259081,459118
2018-12-04,7036398,253333,2231318,480432
2018-12-05,6291958,224368,2129014,405072
2018-12-06,6343227,183532,2025496,364143
2018-12-07,4960658,195867,1754411,332615
2018-12-08,5447972,152709,1817266,322264
2018-12-09,5614631,195219,1873089,346288
2018-12-10,5539420,195720,1896578,335314
2018-12-11,5337996,163091,1774698,295131
2018-12-12,5160390,165220,1806431,338631
2018-12-13,5827864,152974,1804365,351191
2018-12-14,5982323,142340,1717067,331533
2018-12-15,6057975,136017,1697408,325392
2018-12-16,4666604,139211,1717568,341160
2018-12-17,6740883,166232,1742764,390516
2018-12-18,5692744,197812,1852664,388234
2018-12-19,7089582,267811,1999328,414812
2018-12-20,6721946,360875,2094498,528900
2018-12-21,7076086,329761,2190107,499333
2018-12-22,8594155,340575,2158364,520341
2018-12-23,8916949,352011,2475591,492816
2018-12-24,8231393,314549,2847485,472620
2018-12-25,7569827,317768,2528059,419543
2018-12-26,7478293,307973,2588809,430250
2018-12-27,8145258,242282,2407876,402724
2018-12-28,7898836,354856,2387208,436311
2018-12-29,6745781,292787,2688217,470692
2018-12-30,8578278,284588,2676229,476558
2018-12-31,7453243,237569,2637300,432719
2019-01-01,7012103,299384,2583526,452107
2019-01-02,7474829,320033,2880917,492560
2019-01-03,7679486,265208,2763820,462871
2019-01-04,7115351,277200,2766637,476736
2019-01-05,8052390,302699,2926510,511069
2019-01-06,7171471,304787,2803332,574876
2019-01-07,7286414,265030,2840052,508520
2019-01-08,8944897,299535,2729779,582972
2019-01-09,8518054,277913,2781650,549447
2019-01-10,7609635,237634,2504200,496459
2019-01-11,6809814,223788,2320966,505726
2019-01-12,6407919,254210,2282748,504258
2019-01-13,6266417,202727,2240074,425554
2019-01-14,6736884,251740,2258007,441612
2019-01-15,6183026,222766,2339698,405537
2019-01-16,6073704,216595,2224982,459054
2019-01-17,5891153,247925,2211246,474310
2019-01-18,6307175,229630,2220848,466339
2019-01-19,6354782,250938,2266810,467701
2019-01-20,7150096,206019,2203404,432267
2019-01-21,6879083,227858,1941659,425930
2019-01-22,5844342,200246,1954207,463466
2019-01-23,6683461,245817,1907790,472420
2019-01-24,7364947,208343,1922792,464541
2019-01-25,6309969,238851,1915820,493870
2019-01-26,6857448,231746,1904131,499283
2019-01-27,6393436,219144,1859311,519247
2019-01-28,6318406,191725,1694179,443571
2019-01-29,6364552,200568,1668107,461440
2019-01-30,5884537,208978,1705373,467686
2019-01-31,6731427,201917,1735314,430755
2019-02-01,6857975,212488,1670785,459267
2019-02-02,6325531,217152,1714528,503251
2019-02-03,6044025,203185,1681286,515877
2019-02-04,6411524,219422,1687388,480612
2019-02-05,6422102,210398,1685999,497262
2019-02-06,6985845,200117,1622952,472452
2019-02-07,7375022,189475,1650693,482094
2019-02-08,7184754,245998,1744144,606531
2019-02-09,6845104,229118,1861622,637149
2019-02-10,6454979,228314,1620455,690132
2019-02-11,6693602,208320,1633184,637366
2019-02-12,6031364,211975,1656686,637756
2019-02-13,6976103,229693,1648215,607302
2019-02-14,6566282,214610,1652601,592799
2019-02-15,5762323,211486,1649885,620581
2019-02-16,6898485,204682,1681713,644748
2019-02-17,7185045,224572,1685627,631901
2019-02-18,7556019,265200,1944505,714466
2019-02-19,7748245,264742,2657777,713463
2019-02-20,6596656,261107,2027689,745928
2019-02-21,6051778,253549,2018146,719286
2019-02-22,8096363,251871,2027953,704776
2019-02-23,7190247,278091,2119914,798060
2019-02-24,7119748,233937,2130607,633038
2019-02-25,6913971,238904,1939557,662370
2019-02-26,7878415,231655,1940158,666997
2019-02-27,6801908,223343,1928324,671598
2019-02-28,7350871,226466,1857570,608110
2019-03-01,7830758,230511,1822394,675204
2019-03-02,6565214,242251,1887676,706102
2019-03-03,7016670,238442,1871305,716713
2019-03-04,6497311,222569,1806586,708649
2019-03-05,7114388,225739,1872397,824440
2019-03-06,6388631,239110,1931847,799450
2019-03-07,7588198,232352,1954939,822177
2019-03-08,7193574,236395,1929666,808422
2019-03-09,7087594,246549,1910294,818964
2019-03-10,6690849,235440,1937278,810993
2019-03-11,6977449,233448,1871230,867628
2019-03-12,7088005,221745,1874419,768907
2019-03-13,6637474,221327,1860335,792296
2019-03-14,7600598,228030,1861306,826982
2019-03-15,7723228,261094,1888100,847419
2019-03-16,8496146,296557,2001819,868961
2019-03-17,7297849,303036,1949830,958986
2019-03-18,8269486,255831,2246692,924486
2019-03-19,8830120,286913,1967709,820506
2019-03-20,8742662,288281,1971783,868046
2019-03-21,7388901,257180,1965224,840570
2019-03-22,8113657,295187,1934043,932042
2019-03-23,7382484,305503,1939849,909803
2019-03-24,7499624,300516,1918459,864567
2019-03-25,7512795,270874,1911604,906790
2019-03-26,6780907,263430,1889194,844919
2019-03-27,7721974,359456,1981040,911837
2019-03-28,7609348,301222,1963652,955491
2019-03-29,7807462,297416,1968696,918751
2019-03-30,7321449,303909,2000339,898358
2019-03-31,7280099,273735,1998478,898506
2019-04-01,7260086,299114,2019286,924920
2019-04-02,9796335,487589,2166664,1226674
2019-04-03,9794906,567822,2407726,1283907
2019-04-04,9872137,507574,2293006,1250986
2019-04-05,10526385,492036,2288923,1286232
2019-04-06,9151289,604165,2307644,1387298
2019-04-07,9465714,574501,2366256,1403876
2019-04-08,10509444,603299,2547307,1312303
2019-04-09,9214713,484133,2487569,1163726
2019-04-10,10332304,529483,2564587,1232729
2019-04-11,10673185,450090,2358882,1138599
2019-04-12,10032844,545396,2300978,1104386
2019-04-13,8912797,519464,2308732,1125791
2019-04-14,8025830,533845,2292447,1305179
2019-04-15,9812670,592383,2330364,1167522
2019-04-16,9626718,540233,2306681,1151775
2019-04-17,9679415,541633,2336697,1088060
2019-04-18,10319254,554212,2421663,1258759
2019-04-19,10531918,562980,2430736,1178564
2019-04-20,9275897,510082,2420046,1161454
2019-04-21,11248346,561826,2393757,1111016
2019-04-22,9411111,505637,2395690,1069434
2019-04-23,8538019,465002,2422363,1066415
2019-04-24,12202481,541139,2326607,984313
2019-04-25,10225360,447629,2296043,961629
2019-04-26,10183521,500767,2201198,1059529
2019-04-27,9112041,431369,2195522,998487
2019-04-28,10771720,445043,2196617,992566
2019-04-29,11244134,423221,2183481,1003019
2019-04-30,9672352,500282,2216571,1054684
2019-05-01,11945018,441158,2266281,1137387
2019-05-02,12941749,457553,2326207,1096629
2019-05-03,11122649,535976,2307879,977054
2019-05-04,10035261,514642,2336278,1070299
2019-05-05,9591032,568502,2280383,1117496
2019-05-06,11100910,522523,2327289,1146442
2019-05-07,10026818,508669,2479359,1043892
2019-05-08,11731703,475188,2373186,1056765
2019-05-09,12149462,498067,2381405,1166997
2019-05-10,10770042,486261,2448881,1125465
2019-05-11,11877938,728388,2606206,1223934
2019-05-12,15580744,614517,2685306,1234375
2019-05-13,16443665,666041,2718642,1278218
2019-05-14,16211651,652437,2947933,1300432
2019-05-15,16983774,742014,3332325,1637747
2019-05-16,16642489,735059,3773922,1414223
2019-05-17,15398528,663324,3479468,1295779
2019-05-18,14984659,672865,3367421,1188021
2019-05-19,17128952,784871,3568239,1391290
2019-05-20,17411194,709823,3516672,1352047
2019-05-21,16828129,743926,3535793,1310125
2019-05-22,18104557,724501,3624888,1289681
2019-05-23,16469421,764068,3403939,1236394
2019-05-24,16833084,724755,3543903,1532652
2019-05-25,15115205,680315,3582588,1517433
2019-05-26,17530637,770076,3539969,1702323
2019-05-27,20943626,795524,3816156,1700477
2019-05-28,20098452,780170,3822362,1621539
2019-05-29,20660475,875170,3913312,1694691
2019-05-30,18924858,808145,3881563,1624520
2019-05-31,13928405,814372,3717708,1673793
2019-06-01,17500366,708758,3815938,1624924
2019-06-02,15462127,797657,3753543,1743533
2019-06-03,14378777,683712,3702206,1428435
2019-06-04,17028462,763379,3470519,1480301
2019-06-05,16774166,711420,3472140,1493510
2019-06-06,16576546,696538,3480474,1645067
2019-06-07,16904713,722290,3489126,1817393
2019-06-08,12882272,720480,3525053,1849823
2019-06-09,15040475,678681,3317765,1785677
2019-06-10,16318423,718440,3488976,1823704
2019-06-11,14984664,656770,3462811,1799943
2019-06-12,14041153,705717,3507850,1917625
2019-06-13,16311181,784508,3622467,1919022
2019-06-14,18846894,757031,3636424,1961393
2019-06-15,16609185,787834,3792195,2040258
2019-06-16,15480924,739999,3821042,2045210
2019-06-17,16680372,659241,3905096,1898866
2019-06-18,19759220,757476,3747360,2032793
2019-06-19,21219685,759193,3785953,2129301
2019-06-20,17906834,755305,3879000,2136570
2019-06-21,17538287,812441,3978523,2052391
2019-06-22,20226178,900113,4321979,2077988
2019-06-23,25447586,822004,4382845,2033638
2019-06-24,25683149,835917,4359114,2120053
2019-06-25,22012700,847207,4478531,2016832
2019-06-26,28602342,722246,4832107,1901848
2019-06-27,23684931,751777,4484096,1726110
2019-06-28,25937334,798247,4375341,1730274
2019-06-29,27405858,814636,4315931,1856230
2019-06-30,23170049,731110,4333851,1700372
2019-07-01,20510124,780753,4197785,1753369
2019-07-02,21634656,734270,4052713,1730004
2019-07-03,25660429,774904,4130457,1901375
2019-07-04,25608368,732220,4149448,1699533
2019-07-05,27132379,725819,4055157,1571878
2019-07-06,26335706,695583,4156026,1676300
2019-07-07,22174981,722163,4117287,1753549
2019-07-08,27968213,754540,4367010,1666408
2019-07-09,25335914,774452,4410188,1714384
2019-07-10,21508972,711275,4221036,1611189
2019-07-11,19960968,596495,3953704,1596389
2019-07-12,24773188,575620,3813488,1577521
2019-07-13,20609810,614458,3778009,1676621
2019-07-14,20182908,503171,3562652,1387770
2019-07-15,19638311,609400,3172088,1307923
2019-07-16,22149573,510515,3190933,1048002
2019-07-17,16501101,564345,2961111,1282837
2019-07-18,15933222,541999,3076219,1498271
2019-07-19,16208139,514086,3109723,1370337
2019-07-20,24399901,582628,3188454,1356042
2019-07-21,20103997,570421,3093719,1380166
2019-07-22,21529384,604641,3094922,1323629
2019-07-23,18769327,529657,2999867,1252000
2019-07-24,17345757,563770,3014015,1410450
2019-07-25,19605754,547070,3165793,1229040
2019-07-26,20745948,598229,3046244,1282101
2019-07-27,18834366,521537,2998908,1327282
2019-07-28,20994348,537341,2888505,1408968
2019-07-29,20887751,561937,2921447,1335403
2019-07-30,17750997,581940,2964143,1379709
2019-07-31,21676009,558687,2989517,1507063
2019-08-01,18606541,593381,3060905,1304076
2019-08-02,22617508,581933,3121837,1393134
2019-08-03,23901417,624331,3171423,1408219
2019-08-04,23105969,601595,3058938,1325799
2019-08-05,22256372,619881,3244832,684758
2019-08-06,24239820,606932,3217814,627648
2019-08-07,23489547,597318,3178179,590085
2019-08-08,22052437,600131,3104619,533516
2019-08-09,22823177,569308,2978593,536392
2019-08-10,22285954,592766,2934912,534951
2019-08-11,22402406,625662,2926626,622937
2019-08-12,19835024,565075,2989865,637014
2019-08-13,23339417,669729,2927258,601998
2019-08-14,20751478,495478,2840657,516323
2019-08-15,20403806,567075,2592986,556948
2019-08-16,20175209,570020,2603474,456259
2019-08-17,16818757,559210,2575305,464395
2019-08-18,16497323,590958,2637440,459421
2019-08-19,22512416,523855,2774729,571938
2019-08-20,21381940,580371,2796013,471562
2019-08-21,18133519,554507,2663551,546865
2019-08-22,18244786,573209,2634418,493980
2019-08-23,20303216,590293,2733091,531449
2019-08-24,20913191,520812,2605319,560223
2019-08-25,20023054,549966,2708530,514721
2019-08-26,18051599,583437,2682895,513420
2019-08-27,17790117,550520,2628565,516347
2019-08-28,19285143,511729,2594734,485940
2019-08-29,20199158,510172,2427786,456305
2019-08-30,19625872,505952,2387983,436748
2019-08-31,20380765,512923,2378776,467444
2019-09-01,17386554,518010,2405353,445660
2019-09-02,19567794,540974,2467389,500087
2019-09-03,22232234,474163,2514197,474295
2019-09-04,18375693,536845,2491689,469651
2019-09-05,22456931,548385,2488834,446148
2019-09-06,21464687,516477,2491229,503451
2019-09-07,20094042,556113,2479817,487826
2019-09-08,23644815,518694,2579431,502541
2019-09-09,19160369,535597,2593934,529897
2019-09-10,23662199,568716,2612190,529388
2019-09-11,23997270,551419,2579997,458662
2019-09-12,20481339,544650,2621894,546589
2019-09-13,19643241,574567,2563066,479459
2019-09-14,20523303,525672,2672729,529245
2019-09-15,19411747,560860,2734398,483911
2019-09-16,21460937,556941,2853850,503350
2019-09-17,19262723,597403,2992557,565222
2019-09-18,22533478,591924,3193597,552763
2019-09-19,19373703,525024,3156100,572798
2019-09-20,19539823,606463,3291806,554510
2019-09-21,21079948,576731,3195785,526891
2019-09-22,21169975,553722,3030430,537637
2019-09-23,14647183,443203,3127811,475253
2019-09-24,19220354,388444,2850442,384260
2019-09-25,17222704,414412,2579560,402515
2019-09-26,18142040,409282,2464305,385858
2019-09-27,13731933,404651,2450295,390233
2019-09-28,16399123,426671,2569234,363102
2019-09-29,14292283,398378,2515738,398859
2019-09-30,13436667,400167,2507029,379577
2019-10-01,15347785,327379,2531962,391006
2019-10-02,15983802,411340,2455972,385098
2019-10-03,15446657,407027,2498606,370002
2019-10-04,15198779,425541,2465265,385929
2019-10-05,16377861,410059,2458591,410752
2019-10-06,15379216,388741,2440786,405968
2019-10-07,15743886,429931,2442137,401132
2019-10-08,17060959,441524,2507647,424109
2019-10-09,14626389,433645,2608074,437500
2019-10-10,17831123,420999,2659743,440851
2019-10-11,17060812,386861,2600613,371023
2019-10-12,14021139,418816,2520344,390555
2019-10-13,15185999,363699,2526617,361579
2019-10-14,14628224,407339,2555338,395272
2019-10-15,16240085,410376,2582683,376994
2019-10-16,14633533,391123,2452109,353945
2019-10-17,15858419,387139,2428198,371804
2019-10-18,16329289,353183,2403289,335312
2019-10-19,14484979,380597,2389366,376011
2019-10-20,14984777,415265,2397153,368692
2019-10-21,16722180,448455,2393157,368156
2019-10-22,17496598,416999,2435106,368514
2019-10-23,17079475,395490,2332464,345197
2019-10-24,12594197,387011,2228605,323061
2019-10-25,13909079,490841,2286154,384769
2019-10-26,16769057,439372,2508616,355189
2019-10-27,13879519,454608,2436474,381215
2019-10-28,16254462,498778,2516300,407087
2019-10-29,15907595,519985,2548611,380136
2019-10-30,15935289,532513,2549572,389910
2019-10-31,15460313,470974,2508814,427978
2019-11-01,15476389,494333,2508474,364704
2019-11-02,16052149,504136,2470583,407438
2019-11-03,16402669,532089,2484132,403344
2019-11-04,15941423,524111,2493975,418558
2019-11-05,17451427,542619,2559600,441475
2019-11-06,15769410,562316,2587538,486886
2019-11-07,15970955,475223,2580442,452530
2019-11-08,14762408,503508,2514271,450296
2019-11-09,16111246,526669,2459629,446637
2019-11-10,18896479,542555,2448184,433425
2019-11-11,16881322,525295,2462127,450196
2019-11-12,14989182,505263,2455454,430865
2019-11-13,15067619,534768,2465909,447607
2019-11-14,18779474,503593,2452780,416123
2019-11-15,17351278,478293,2392214,396297
2019-11-16,15864379,493920,2372095,390719
2019-11-17,16582477,495437,2421311,419901
2019-11-18,14963381,397928,2422058,441177
2019-11-19,15599060,374698,2307262,387646
2019-11-20,14807093,444971,2328477,378832
2019-11-21,13715760,417314,2287013,370320
2019-11-22,12538677,367425,2125790,315092
2019-11-23,16178363,393003,1981039,341584
2019-11-24,11832812,346620,1952597,325400
2019-11-25,11205569,391928,1917875,304282
2019-11-26,11167150,392368,1843955,324860
2019-11-27,12848987,393313,1860645,318139
2019-11-28,15917751,403754,1893040,305766
2019-11-29,14142605,411828,1883659,327463
2019-11-30,12281980,394437,1902037,311727
2019-12-01,12925726,385035,1821202,350767
2019-12-02,13446041,345267,1847464,349570
2019-12-03,14637722,376016,1825958,338200
2019-12-04,15591131,395716,1798620,325784
2019-12-05,13451289,378438,1800489,295730
2019-12-06,13603961,396018,1807007,334118
2019-12-07,15286888,391516,1811433,329375
2019-12-08,13969510,388823,1793835,348412
2019-12-09,13970881,349023,1823464,281318
2019-12-10,13646564,377790,1820175,321584
2019-12-11,12062018,358486,1761085,281014
2019-12-12,12076200,376547,1776684,276305
2019-12-13,14060284,388441,1712940,279112
2019-12-14,13824044,363476,1574737,293170
2019-12-15,11126047,354561,1574122,320163
2019-12-16,14132643,362411,1553023,272561
2019-12-17,12121833,325754,1457667,255597
2019-12-18,11695182,353723,1380718,294560
2019-12-19,14591652,335244,1393919,287672
2019-12-20,14124384,332305,1386945,285214
2019-12-21,15844785,323461,1393910,301162
2019-12-22,15337832,311647,1386319,321680
2019-12-23,13758030,346358,1426657,314170
2019-12-24,11525831,350024,1401970,301457
2019-12-25,11634910,342411,1351284,284087
2019-12-26,15752637,335034,1360099,295006
2019-12-27,13514433,395151,1361979,285335
2019-12-28,13698700,364573,1385828,316998
2019-12-29,14317659,393578,1410056,338741
2019-12-30,15446347,379714,1443437,290092
2019-12-31,13152944,313397,1414499,269755
2020-01-01,15907075,391932,1390117,316093
2020-01-02,12576131,326821,1569174,265722
2020-01-03,15705586,413479,1836873,307077
2020-01-04,15650931,408968,1877293,314970
2020-01-05,15404396,395371,1887408,321636
2020-01-06,13051403,452110,1995210,356258
2020-01-07,17646229,445177,2002589,381438
2020-01-08,14890476,442493,2006767,357301
2020-01-09,15730239,441472,1939494,313528
2020-01-10,15541380,507629,1964890,332789
2020-01-11,16893865,478450,2007281,359328
2020-01-12,15625350,495485,2015440,409005
2020-01-13,14633330,426708,2014207,344274
2020-01-14,15748081,721563,2176305,427197
2020-01-15,16792710,618414,2303595,421124
2020-01-16,17478168,596815,2266865,403003
2020-01-17,17783148,695413,2385418,404507
2020-01-18,14834325,634389,2403503,445521
2020-01-19,16961771,481465,2399087,436799
2020-01-20,16034934,654719,2304119,414983
2020-01-21,16708344,579731,2347810,364328
2020-01-22,17310387,600989,2320556,383687
2020-01-23,17169132,573390,2296485,366119
2020-01-24,16478219,605747,2228732,380831
2020-01-25,17146239,587772,2214582,404415
2020-01-26,15373871,624754,2254452,433941
2020-01-27,14226813,664439,2358301,412600
2020-01-28,16242549,701262,2387070,440651
2020-01-29,18887556,712158,2469199,423438
2020-01-30,18922276,725596,2454469,478718
2020-01-31,17040641,691586,2527039,484114
2020-02-01,17858163,713016,2515049,542695
2020-02-02,16944231,666793,2614197,510441
2020-02-03,17467129,550955,2656977,532363
2020-02-04,15415016,707036,2661255,554885
2020-02-05,19130672,852276,2743379,584006
2020-02-06,17105098,681474,2966989,553579
2020-02-07,17296713,826058,3109633,528256
2020-02-08,17511947,808004,3114778,627505
2020-02-09,19747647,849969,3170054,542667
2020-02-10,15671545,828763,3150221,506204
2020-02-11,19051941,865156,3176948,512864
2020-02-12,18763378,876370,3613687,539852
2020-02-13,18474198,828908,3789696,592302
2020-02-14,17892676,942785,3874372,610703
2020-02-15,18294966,780696,3910473,603629
2020-02-16,17801511,633423,3771611,570465
2020-02-17,19823862,795128,3567031,537715
2020-02-18,19007001,749301,3817007,550033
2020-02-19,18406770,700407,3972502,531992
2020-02-20,15368284,668592,3643021,492163
2020-02-21,18886942,697545,3644769,496232
2020-02-22,18051502,616832,3661882,538562
2020-02-23,17684305,708418,3766620,575550
2020-02-24,17377835,649819,3732455,600585
2020-02-25,17822599,602635,3600964,537335
2020-02-26,15629013,574038,3417901,432225
2020-02-27,16401715,595158,3212843,441019
2020-02-28,17412081,594744,3182352,432789
2020-02-29,15277906,552091,3157499,452782
2020-03-01,19058740,548497,3061944,396932
2020-03-02,16697791,607386,3158440,422430
2020-03-03,17037037,615704,3193143,423640
2020-03-04,18948989,587130,3168978,434617
2020-03-05,18562608,595087,3189394,451607
2020-03-06,18084440,609176,3338135,474530
2020-03-07,18200369,588772,3411176,469865
2020-03-08,17385259,503236,3233036,369002
2020-03-09,15003719,516604,2870691,352394
2020-03-10,13309094,496171,2852055,381032
2020-03-11,11906436,475243,2806562,343826
2020-03-12,13544827,267442,2930005,194153
2020-03-13,8634486,301920,2283348,212164
2020-03-14,8986521,294877,1838118,189845
2020-03-15,8103100,323966,1767865,199337
2020-03-16,7889846,306075,1718360,219640
2020-03-17,8477516,315808,1658219,242859
2020-03-18,6941254,341143,1630268,225662
2020-03-19,7981376,429235,1818221,267094
2020-03-20,9446456,391321,1970309,261563
2020-03-21,9873966,388135,1889591,290732
2020-03-22,9996191,363292,1828767,266960
2020-03-23,8912695,389489,1839740,281586
2020-03-24,11290318,419604,1943707,283150
2020-03-25,8111093,389187,1952262,283917
2020-03-26,13691118,404943,1926539,295120
2020-03-27,13411241,404754,1956077,283038
2020-03-28,10989618,371976,1809552,286714
2020-03-29,11822813,354102,1819430,282778
2020-03-30,11637863,401571,1833515,276064
2020-03-31,13165642,379759,1873082,285267
2020-04-01,12386579,378108,1877608,291898
2020-04-02,13018917,423899,1964223,289019
2020-04-03,11436511,437353,2020565,285212
2020-04-04,13560678,440729,1988935,316855
2020-04-05,14957634,419316,2007427,306813
2020-04-06,11485342,471561,2193084,316132
2020-04-07,15735459,468980,2447615,339489
2020-04-08,13302461,202815,2398652,359753
2020-04-09,14241012,88527,2410408,336406
2020-04-10,14368680,221152,2290018,303872
2020-04-11,13917060,217593,2198958,322247
2020-04-12,13349664,215083,2255584,322064
2020-04-13,14683700,220400,2189523,282743
2020-04-14,14587959,210667,2234748,278218
2020-04-15,14558871,208355,2231782,288163
2020-04-16,13495677,207950,2361533,318143
2020-04-17,11584618,215299,2409259,342869
2020-04-18,14261973,229260,2516860,347153
2020-04-19,13731416,214372,2606464,322965
2020-04-20,14513595,180225,2579353,310683
2020-04-21,13280755,193057,2468112,306998
2020-04-22,11597010,177717,2558925,304792
2020-04-23,13203833,203476,2650955,290766
2020-04-24,14000287,217232,2700249,318119
2020-04-25,13029925,221932,2744875,310193
2020-04-26,13360910,224134,2795760,319163
2020-04-27,13997087,221725,2803519,332604
2020-04-28,15084394,219744,2790369,361368
2020-04-29,15737371,226823,3065153,360992
2020-04-30,16397343,242684,3212044,319452
2020-05-01,17578400,234559,3082312,351109
2020-05-02,17019209,239925,3037907,361792
2020-05-03,19630255,229841,3032474,355517
2020-05-04,17898623,186292,2966590,342334
2020-05-05,18282730,194178,2983413,381415
2020-05-06,20611754,206214,3008048,328351
2020-05-07,18246780,227696,3072104,355793
2020-05-08,18271845,250376,3172311,308726
2020-05-09,17375844,244364,3071489,355027
2020-05-10,19252835,218738,2918510,300281
2020-05-11,17168436,261677,2800719,290340
2020-05-12,8950520,207219,2847488,296939
2020-05-13,7822621,193446,3002361,301257
2020-05-14,8245134,211148,3198031,342236
2020-05-15,8969982,223768,3045978,319930
2020-05-16,8429266,219265,2984785,333283
2020-05-17,7112392,225915,3102895,347001
2020-05-18,9800851,221607,3304774,313089
2020-05-19,8879553,211169,3253903,281059
2020-05-20,8810740,214105,3331935,276109
2020-05-21,9450405,188293,3375089,322984
2020-05-22,7770388,206835,3134966,357756
2020-05-23,7843058,221449,3129084,355689
2020-05-24,7286826,205696,3153692,332950
2020-05-25,7689659,194725,3168725,330885
2020-05-26,7687822,209477,3211658,341767
2020-05-27,9241012,209103,3277787,347925
2020-05-28,8457127,226261,3328524,363826
2020-05-29,8526743,205661,3432973,346506
2020-05-30,9913195,236098,3593356,374133
2020-05-31,9542417,219172,3615479,342057
2020-06-01,8910754,234596,3659633,376929
2020-06-02,8941264,233538,3847071,326547
2020-06-03,9081230,230603,3620690,332986
2020-06-04,9764314,216647,3710030,324592
2020-06-05,11573082,233970,3788543,283752
2020-06-06,12477168,227904,3784339,362235
2020-06-07,9821022,227989,3831247,345960
2020-06-08,10379765,195845,3856907,336259
2020-06-09,10182263,232133,3867977,338287
2020-06-10,10401186,225148,6486822,310878
2020-06-11,11473619,218648,7019730,294669
2020-06-12,9866334,220918,3716101,299440
2020-06-13,9622452,222826,3619299,317466
2020-06-14,10380781,224388,3550210,320378
2020-06-15,8280410,208291,3689784,325857
2020-06-16,9617963,225607,3696977,317676
2020-06-17,8709273,216129,3709555,295701
2020-06-18,7714420,222803,3680400,343667
2020-06-19,8736099,215669,3712333,297118
2020-06-20,8238014,210982,3566915,358389
2020-06-21,9006615,206972,3612569,313244
2020-06-22,8923565,193085,3894551,335611
2020-06-23,9964641,184732,4088229,333299
2020-06-24,8594577,211014,4085260,273123
2020-06-25,8504016,201839,3869423,274563
2020-06-26,9950436,221832,3772080,292412
2020-06-27,8059992,202940,3649534,291936
2020-06-28,8666896,204210,3621137,330835
2020-06-29,8562734,208448,3658598,339656
2020-06-30,8801310,200249,3933073,321455
2020-07-01,10124055,207218,3840078,291910
2020-07-02,9907317,196374,3778290,309077
2020-07-03,9873738,195927,3790246,291899
2020-07-04,9203934,202721,3578046,315133
2020-07-05,9453537,196092,3560461,314112
2020-07-06,9573702,225676,3823883,302029
2020-07-07,9827305,234745,3920268,301583
2020-07-08,9269106,214516,4205104,315244
2020-07-09,10324012,193263,4117598,301002
2020-07-10,9821730,183182,3846413,326051
2020-07-11,9308390,208623,3833672,338147
2020-07-12,9012154,214787,3785508,376221
2020-07-13,8910800,215852,4175585,332129
2020-07-14,9003009,216239,3960852,321138
2020-07-15,8552242,203317,4120594,305697
2020-07-16,8476261,203167,4074764,305267
2020-07-17,7439212,207522,4084914,292188
2020-07-18,8257260,206393,4075202,306795
2020-07-19,8030628,209827,4107253,292945
2020-07-20,8809861,203425,4440716,324355
2020-07-21,8215338,206945,4558685,321709
2020-07-22,9764974,221626,4604750,319786
2020-07-23,9402091,195315,5274676,327744
2020-07-24,10810915,217986,5314391,317750
2020-07-25,9515131,227228,5630011,340905
2020-07-26,10587041,226148,5887733,351647
2020-07-27,11099308,234364,6765769,400825
2020-07-28,12037341,278348,6052407,411141
2020-07-29,12189404,243343,6168362,402358
2020-07-30,11301864,207184,6038397,439627
2020-07-31,12639960,293417,6650825,412762
2020-08-01,11439834,282150,6683002,461883
2020-08-02,11205874,255988,7380355,429512
2020-08-03,12873862,274002,7306573,416934
2020-08-04,11438679,263605,7006154,412904
2020-08-05,10806917,256858,6966413,396544
2020-08-06,13771270,292021,7242431,372490
2020-08-07,12898632,251768,7515813,360680
2020-08-08,11292366,276568,7221454,395795
2020-08-09,12105371,267502,7751085,454349
2020-08-10,11774383,279603,9073685,459672
2020-08-11,12966824,241780,9149663,394244
2020-08-12,12684820,263959,12017071,363845
2020-08-13,11879252,265774,13491519,418462
2020-08-14,13709961,275636,12980411,427184
2020-08-15,12537672,287775,9902547,450739
2020-08-16,12130221,273158,9211865,451859
2020-08-17,10390360,293813,9493227,430443
2020-08-18,12747409,280299,10296780,394654
2020-08-19,11920459,272125,10072009,413050
2020-08-20,12309250,252019,9367021,462416
2020-08-21,12988330,251473,10631081,427556
2020-08-22,11060458,274878,8382620,461701
2020-08-23,12250514,247722,7937374,463423
2020-08-24,11845489,258905,8539587,442870
2020-08-25,10414543,223019,8557060,418247
2020-08-26,11345447,239152,8073278,408424
2020-08-27,10690122,239672,8032846,429360
2020-08-28,13003916,253460,8148898,424738
2020-08-29,11257775,255247,8582510,394866
2020-08-30,9959939,254170,12473379,442223
2020-08-31,12191565,236941,14052645,468209
2020-09-01,12943722,263596,22814949,472301
2020-09-02,12071209,239638,23383365,437137
2020-09-03,10387319,185940,18737696,368582
2020-09-04,10521917,211792,12408837,383274
2020-09-05,10426131,209973,12805738,330428
2020-09-06,10418304,207814,8199365,354313
2020-09-07,12203310,198431,7671921,356623
2020-09-08,10676168,201374,7404165,383561
2020-09-09,10385265,175169,7890894,369625
2020-09-10,11342158,210081,10122373,347390
2020-09-11,9984827,204234,9250105,379267
2020-09-12,11755971,212287,8162585,345235
2020-09-13,11038733,196971,8586655,341593
2020-09-14,12485219,195819,10782086,356317
2020-09-15,11329376,224602,10553653,346385
2020-09-16,11397006,201269,9162752,332661
2020-09-17,12881875,204768,21598660,364241
2020-09-18,12027086,215891,14690126,328935
2020-09-19,10777756,223145,10418799,374091
2020-09-20,10041684,206297,8994173,337014
2020-09-21,10351909,190580,9742356,297846
2020-09-22,9208013,197763,9742356,310003

